Comprehensive X-ray and Multiwavelength Study of ULXs in NGC 1566

This paper presents a comprehensive X-ray and multi-wavelength study of ultraluminous X-ray sources (ULXs) in NGC 1566 using archival Chandra, Swift/XRT, James Webb Space Telescope, JWST, and Hubble Space Telescope, HST observations. The main results are, first, from the hardness ratio diagram, where spectral state transitions from hard to soft as seen in typical Galactic high mass X-ray binaries for ULX-3 was observed. Second, a new transient ULX candidate (ULX-4) was identified, reaching a peak luminosity of 10E40 erg/s. Third, the optical and NIR (near-infrared) counterparts of the ULXs were searched from the precise astrometric calculations. For ULX-1 and ULX-2, evidence was found that the observed NIR emission is due to the circumbinary disk/dust disrupted by X-rays. Fourth, the optical observations suggest that the possible donor star of ULX-3 is a B-type supergiant. In the case of ULX-4, the multi-wavelength properties are not clear since many sources are detected within the astrometric error radius.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
